Composable Generative Models

Generative modeling has recently seen many exciting developments with the advent of deep generative architectures such as Variational Auto-Encoders (VAE) or Generative Adversarial Networks (GAN). The ability to draw synthetic i.i.d. observations with the same joint probability distribution as a given dataset has a wide range of applications including representation learning, compression or imputation. It appears that it also has many applications in privacy preserving data analysis, especially when used in conjunction with differential privacy techniques. This paper focuses on synthetic data generation models with privacy preserving applications in mind. It introduces a novel architecture, the Composable Generative Model (CGM) that is state-of-the-art in tabular data generation. Any conditional generative model can be used as a sub-component of the CGM, including CGMs themselves, allowing the generation of numerical, categorical data as well as images, text, or time series. The CGM has been evaluated on 13 datasets (6 standard datasets and 7 simulated) and compared to 14 recent generative models. It beats the state of the art in tabular data generation by a significant margin.

==> tables/leaderboard.csv <==
,adult/accuracy,adult/f1,alarm/syn_likelihood,alarm/test_likelihood,asia/syn_likelihood,asia/test_likelihood,census/accuracy,census/f1,child/syn_likelihood,child/test_likelihood,covtype/accuracy,covtype/macro_f1,covtype/micro_f1,credit/accuracy,credit/f1,grid/syn_likelihood,grid/test_likelihood,gridr/syn_likelihood,gridr/test_likelihood,insurance/syn_likelihood,insurance/test_likelihood,intrusion/accuracy,intrusion/macro_f1,intrusion/micro_f1,news/r2,ring/syn_likelihood,ring/test_likelihood,timestamp
VEEGANSynthesizer,0.7187916666666667,0.16214153392906325,-18.386072879347,-18.21090727542332,-11.492286773035527,-5.952711599023645,0.7643516666666667,0.05181635667822724,-17.314283585787468,-17.681451873351854,0.21852,0.09591554596683807,0.21852,0.8762583333333334,0.16603037449105235,-8.646858295086131,-423.5732756751199,-11.458545686256633,-8.908475059016894,-18.32582658070821,-18.113418656510373,0.5064133333333333,0.1807969282858515,0.5064133333333333,-319605180.2536416,-16.83063406863265,-6.354959956004122,2020-04-12 09:41:35.096775
CLBNSynthesizer,0.769225,0.3050826982257354,-12.458847776730064,-11.187804608009458,-2.402547106844601,-2.2738035398036582,0.902265,0.2857144781537949,-12.625856634331296,-12.306736987770133,0.56392,0.32963633117493946,0.56392,0.9979375,0.44064264003473735,-3.883163747038106,-9.202143870182695,-4.008392448737879,-7.432801259089946,-15.166803418653991,-13.917634233186915,0.94099,0.3852430721992819,0.94099,-6.471832491208214,-1.765073421953277,-47.15793612179723,2020-10-17 09:46:54.494331
CTGAN,0.7938083333333333,0.6081788438500754,-15.882040611453956,-13.09755888297466,-4.187959782867199,-2.4554438863569064,0.9232899999999999,0.32881475537922683,-14.353520589464262,-12.84035746938658,0.56589,0.3166202007167158,0.56589,0.9977333333333332,0.6597709617487143,-8.760635266641627,-5.062972106881769,-8.30975028471057,-5.048309525940072,-17.02601096082736,-14.97252075714458,0.9828633333333334,0.5405981706770625,0.9828633333333334,-0.0695980479336148,-6.591323889622508,-2.6652814712856068,2020-10-17 09:46:54.494331
CTGANSynthesizer,0.7975833333333332,0.6024072900154367,-15.220447737150016,-12.928009579165867,-2.6934413098935064,-2.311809822000515,0.9047799999999998,0.3788430324392779,-13.808220335245876,-12.812466377576214,0.5815833333333333,0.3297511068939431,0.5815833333333333,0.9933291666666668,0.5233384030145461,-8.918386257639886,-5.088557286899332,-8.323578368237701,-5.02729290814621,-16.59828761832473,-14.8406335450323,0.97664,0.510841888605536,0.97664,-0.512953590553904,-7.130586043802099,-2.704076182028625,2020-10-17 09:46:54.494331
CopulaGAN,0.78525,0.6066379960376017,-15.688130935352824,-13.05285050660692,-3.956070743305794,-2.4040066650307117,0.8904266666666668,0.3876630696086705,-14.24718214843184,-12.916522341652556,0.5698866666666667,0.3269410746094711,0.5698866666666667,0.9986625,0.7174486803519062,-8.190169410566059,-5.141363329314994,-8.162766717527328,-5.0054700047586005,-16.958479614678584,-14.957669676994856,0.9782566666666668,0.5165884828741659,0.9782566666666668,-0.05557033970743599,-6.2061656623384405,-2.8000428445161405,2020-10-17 09:46:54.494331
GaussianCopulaCategorical,,,-12.90637895726414,-15.57488203968424,-2.248123258940747,-3.612160533557288,0.9376466666666669,0.0,-16.401905754056443,-15.546136761379449,0.42156000000000005,0.14001989343757468,0.42156000000000005,0.99825,0.0,-7.2353992909734774,-4.511048877959109,-7.164373783184903,-4.5434003916788495,-17.837890658483172,-16.578399942622255,0.7920533333333332,0.176792311617512,0.7920533333333332,-5.029096289312759,-3.1969118575393494,-2.150929600900062,2020-10-17 09:46:54.494331
GaussianCopulaCategoricalFuzzy,0.7656583333333332,0.2577479430105856,-14.521543078294528,-14.565063972043113,-2.8296531495866675,-3.1089120272290534,0.7916983333333333,0.053527598969162385,-16.895129048556992,-15.405284080578932,0.4208433333333333,0.138725688557952,0.4208433333333333,0.9815041666666668,0.01034419523179082,-7.344125756946834,-4.565754467063921,-7.1445251052665695,-4.5540800284970215,-18.028292480215708,-16.517370135590323,0.8436533333333333,0.25644658150044397,0.8436533333333333,-8.655143355730615,-3.17900097117842,-2.1541484192368308,2020-10-17 09:46:54.494331
GaussianCopulaOneHot,0.779675,0.19804183874894946,-15.47606426425534,-15.666336003342847,-2.313891114432964,-3.2266442243329405,0.93477,0.13282958089982574,-14.482811564147475,-15.306118214071624,0.5067433333333333,0.1822623775766875,0.5067433333333333,0.99825,0.0,-7.268047175966656,-4.5143811301308325,-7.192245751193527,-4.550714962639452,-17.843698949451397,-17.907464139014078,0.9042666666666668,0.3311059480827125,0.9042666666666668,-36.94309380139293,-3.207624381824364,-2.154493398585112,2020-10-17 09:46:54.494331
IdentitySynthesizer,0.8244250000000002,0.6630057036663679,-10.231837319766301,-10.300455282844133,-2.235273550262779,-2.2418810563349894,0.90533,0.46387521956253,-12.031407017192645,-12.042614870413173,0.7588866666666666,0.6526211285112319,0.7588866666666666,0.9924833333333334,0.5450177887923539,-3.4699631957581847,-3.485826912277357,-3.592651292234541,-3.641024695029675,-12.849825116234449,-12.95758061997934,0.99915,0.8631712197358249,0.99915,0.1337394435982955,-1.711104294219748,-1.703451035904381,2020-10-17 09:46:54.494331
IndependentSynthesizer,0.6381166666666668,0.15110635571339073,-18.23996558076947,-15.818330703303097,-4.968752247425628,-2.9887535122355966,0.6642933333333333,0.060412406324127275,-17.95592358989791,-16.03464693532125,0.37622,0.11315464119692445,0.37622,0.8754166666666667,0.0018355285337887184,-3.468036770849641,-3.4857658615557403,-5.1178736426479805,-4.02899580399772,-18.3796250544208,-17.56638728822536,0.7226433333333334,0.1980384592619079,0.7226433333333332,-0.06127912109193336,-2.466013338017288,-1.9570901612476757,2020-10-17 09:46:54.494331
MedganSynthesizer,0.6180916666666667,0.2433453961687154,-7.8389564491090225,-13.255155635363352,-1.5742152421776174,-5.965560306771161,0.639255,0.1364706642749178,-11.112519133360742,-12.986973573520153,0.44454,0.09113087846316033,0.44454,0.9386791666666668,0.024402965783611185,-5.829463312159628,-90.34196023047687,-7.37063381135388,-141.4065766962444,-13.883848507362387,-15.077673696346992,0.8673099999999999,0.27457550684559845,0.8673099999999999,-5.601461962200701,-2.779566471702924,-149.766976540331,2020-10-17 09:46:54.494331
PrivBNSynthesizer,0.7951916666666666,0.42873150852473213,-12.153660858430591,-11.139605863939801,-2.293589593953942,-2.2446950929837173,0.9032083333333336,0.24471933654987665,-12.360054313694697,-12.187689010356056,0.4689466666666667,0.2147134516253093,0.4689466666666667,0.9601208333333332,0.01097303374034364,-3.9944044881857295,-8.308435277882692,-4.07166054347988,-7.121354377721727,-14.701781488346786,-13.637062384637025,0.9486966666666669,0.3826371889074425,0.9486966666666669,,,,2020-10-17 09:46:54.494331
TVAESynthesizer,0.8030083333333334,0.6188661735370505,-11.441791597785507,-10.76053628843016,-2.2934833328561783,-2.2663231821859458,0.9344516666666668,0.3823206825483227,-12.459357305486181,-12.295964995911534,0.6547933333333332,0.4564466571953651,0.6547933333333332,0.99825,0.0,-3.2677909900861404,-5.657797017261816,-3.8672254357259237,-3.70828249773228,-14.295062646940426,-14.236699373059693,0.9746200000000002,0.4327523846094156,0.9746200000000002,-0.24478278355620184,-1.5798412303138274,-1.9399967955436863,2020-10-17 09:46:54.494331
TableganSynthesizer,0.7911833333333332,0.3525372097168393,-12.68884366958686,-11.54235495350539,-3.4001348449311233,-2.7208145803287795,0.93663,0.27212013918534034,-15.01679035454709,-13.39289872916671,0.0,0.0,0.0,0.9953666666666666,0.27029911936809264,-6.992157289486403,-5.330743495969986,-6.998887628745389,-4.829217865606727,-16.178127293685087,-14.318762785573938,,,,-5.820766780081367,-4.740190371698341,-2.533675431723123,2020-10-17 09:46:54.494331
UniformSynthesizer,0.4947166666666666,0.2416408772722065,-18.420680743952342,-18.420680738850233,-14.284940594406171,-5.520019815900498,0.5414083333333334,0.1083230957047831,-18.40946865780995,-18.324276906565558,0.14315000000000005,0.08767397100790973,0.14315000000000005,0.5653125,0.011652048280727287,-7.3316184711142505,-4.5368679924686015,-7.217903522664679,-4.5720751603159275,-18.420680743563963,-18.420676821234775,0.12100666666666668,0.06533388009140621,0.12100666666666668,-4.440410222161723,-5.3421379058652505,-2.496906580763587,2020-10-17 09:46:54.494331
GPTSynthesizer,0.828375,0.6502991788553578,-10.625513729603435,-10.476222584033662,-2.330697581820164,-2.248251110380545,0.90578,0.4088735952436189,-11.833872210970984,-12.130887052507632,0.70149,0.4930438559789899,0.70149,0.9971375,0.5317788846298505,-3.5041819111919645,-3.5410006164453978,-3.885594658285002,-3.7107940531390247,-13.207050542291423,-13.114469229944193,0.9919,0.5937956478572068,0.9919,0.10802941125816934,-1.81585145009441,-1.735806581655243,2020-11-17 19:26:56.416915

